Evaluating OpenAI's Whisper ASR for Punctuation Prediction and Topic Modeling of life histories of the Museum of the Person

Automatic speech recognition (ASR) systems play a key role in applications involving human-machine interactions. Despite their importance, ASR models for the Portuguese language proposed in the last decade have limitations in relation to the correct identification of punctuation marks in automatic transcriptions, which hinder the use of transcriptions by other systems, models, and even by humans. However, recently Whisper ASR was proposed by OpenAI, a general-purpose speech recognition model that has generated great expectations in dealing with such limitations. This chapter presents the first study on the performance of Whisper for punctuation prediction in the Portuguese language. We present an experimental evaluation considering both theoretical aspects involving pausing points (comma) and complete ideas (exclamation, question, and fullstop), as well as practical aspects involving transcript-based topic modeling - an application dependent on punctuation marks for promising performance. We analyzed experimental results from videos of Museum of the Person, a virtual museum that aims to tell and preserve people's life histories, thus discussing the pros and cons of Whisper in a real-world scenario. Although our experiments indicate that Whisper achieves state-of-the-art results, we conclude that some punctuation marks require improvements, such as exclamation, semicolon and colon.

==> AUTH_README.txt <==
                 The dgruyter package:                 
preparing books and journals for Walter de Gruyter GmbH


File:       README
Author:     le-tex publishing services


DESCRIPTION
===========

The dgruyter package assists in preparing manuscripts for de Gruyter
with {\LaTeX}. It provides some special commands for journal papers
as well as for books and generates the required appearance.
Together with corresponding font packages it allows to produce the 
final layout of De Gruyter books and journal articles.

Copyright:  (C) 2015, 2016, 2017 Walter de Gruyter GmbH


FILES IN DISTRIBUTION
=====================

   BASE DISTRIBUTION:

      README                  This file.
      dgruyter.ins            Package installation file.
      dgruyter.dtx            Package source file.
      dg-degruyter.eps/.pdf   Logo files.
      dg-mouton.eps/.pdf      Logo files.
      dg-saur.eps/.pdf        Logo files.
      DG_attention.eps/.pdf   Vignette files.
      DG_exercise.eps/.pdf    Vignette files.
      DG_information.eps/.pdf Vignette files.
      DG_notice.eps/.pdf      Vignette files.
      DG_question.eps/.pdf    Vignette files.
      book.tex                Template file for a book.
      article.tex             Template file for a journal article.


   DOCUMENTATION:

      dgruyter.pdf            User manual for dgruyter package. 
                              It is produced as described below.

      dgruyter-faqs.pdf       Frequently asked questions to dgruyter.sty


BASIC INSTALLATION
====================

   To get the package style file 'dgruyter.sty' and the
   index style files 'dgruyter.ist' and 'dgruyter.xdy' execute:
     latex dgruyter.ins

   The minimum requirement to use the package is to have
     dgruyter.sty and dgruyter.ist/dgruyter.xdy
     (as well as the logo and vignette files)
     in a directory where TeX can find it.

   To get the documentation 'dgruyter.pdf' execute:
     pdflatex dgruyter.dtx (at least twice)

